Learning Interpretable Models Using Uncertainty Oracles

A desirable property of interpretable models is small size, so that they are easily understandable by humans. This leads to the following challenges: (a) small sizes typically imply diminished accuracy, and (b) bespoke levers provided by model families to restrict size, e.g., L1 regularization, might be insufficient to reach the desired size-accuracy trade-off. We address these challenges here. Earlier work has shown that learning the training distribution creates accurate small models. Our contribution is a new technique that exploits this idea. The training distribution is encoded as a Dirichlet Process to allow for a flexible number of modes that is learnable from the data. Its parameters are learned using Bayesian Optimization; a design choice that makes the technique applicable to non-differentiable loss functions. To avoid the challenges with high dimensionality, the data is first projected down to one-dimension using uncertainty scores of a separate probabilistic model, that we refer to as the uncertainty oracle. We show that this technique addresses the above challenges: (a) it arrests the reduction in accuracy that comes from shrinking a model (in some cases we observe $\sim 100\%$ improvement over baselines), and also, (b) that this maybe applied with no change across model families with different notions of size; results are shown for Decision Trees, Linear Probability models and Gradient Boosted Models. Additionally, we show that (1) it is more accurate than its predecessor, (2) requires only one hyperparameter to be set in practice, (3) accommodates a multi-variate notion of model size, e.g., both maximum depth of a tree and number of trees in Gradient Boosted Models, and (4) works across different feature spaces between the uncertainty oracle and the interpretable model, e.g., a GRU might act as an oracle for a decision tree that ingests n-grams.

==> notes.txt <==
Abstract changed slightly.
DT evolution - if it is to be put in - needs rectangles with greater height. The code to modify is model_evolution.py.

checklist
----------
[DONE] The oracle demo must apear asap.
[DONE] The schematic should be the first banner image.
[ADDRESSED - uploading code] Link to anonymized code.

[NO] Caption to dt image evolution in case we decide to put in that image: Consider the example of learning a Decision Tree of $max\_depth=3$ on the 2D toy dataset from Figure \ref{fig:oracle_demo_size_chart_combined}. Each BayesOpt iteration produces a different tree; the best tree at a specific number of iterations is shown above. The two colors, red and green, of the internal nodes correspond to the two features $x_0$ and $x_1$ repsectively. The extent to which a darker shade fills an internal node denotes the decision criteria as a fraction of the range (for both variables the range is $[0, 10]$ here), e.g., if a green rectangle is $80\%$ filled, it denotes $x_0 \leq 80\% \times 10=8$ is routed down to the left child. The leaves denote label proportions. We observe that across iterations these intermediate trees can differ a lot. Even the \textbf{tree structure might change} (not shown), i.e., we might not always obtain a complete tree.

[DONE-removed] Remove xcolor's use in text. Prohibited (actually they prohibit 'color' - maybe its true for xcolor too?) by aaai.

[ADDRESSED - not doing model capactity, shortened ver. of table in the main paper] To discuss model capactiy, should the shortened version of the table in the main paper also show dt results, i.e. lpm_gbm and dt_gbm

[DONE - in appa] param initialization - should we mention we initialize with the baseline params
